Decomposition of Optical Flow on the Sphere

We propose a number of variational regularisation methods for the estimation and decomposition of motion fields on the $2$-sphere. While motion estimation is based on the optical flow equation, the presented decomposition models are motivated by recent trends in image analysis. In particular we treat $u+v$ decomposition as well as hierarchical decomposition. Helmholtz decomposition of motion fields is obtained as a natural by-product of the chosen numerical method based on vector spherical harmonics. All models are tested on time-lapse microscopy data depicting fluorescently labelled endodermal cells of a zebrafish embryo.

==> license.txt <==
The following work is licensed under the Creative Commons Attribution 3.0 Unported License:

colourwheel2.jpg
colourwheel3.jpg
data2-frames-114-116-unfiltered-1-100-7-1.jpg
data2-frames-114-116-unfiltered-1-100-7-2.jpg
data3-frames-114-116-unfiltered-1-100-7-1-rotated.jpg
data3-frames-114-116-unfiltered-1-100-7-1.jpg
data3-frames-114-116-unfiltered-1-100-7-2-rotated.jpg
data3-frames-114-116-unfiltered-1-100-7-2.jpg
frames-114-116-unfiltered-1-100-7-208-detail-1.jpg
frames-114-116-unfiltered-1-100-7-208-detail-2.jpg
frames-114-116-unfiltered-1-100-7-208-detail-3.jpg
frames-114-116-unfiltered-1-100-7-208-detail-4.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-74.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-75.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-76.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-89.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-90.jpg
of-flow2-frames-114-116-unfiltered-1-100-7-91.jpg
of-flow3-frames-114-116-unfiltered-1-100-7-89.jpg
of-helmu2-frames-114-116-unfiltered-1-100-7-89.jpg
of-helmu2-frames-114-116-unfiltered-1-100-7-90.jpg
of-helmu2-frames-114-116-unfiltered-1-100-7-91.jpg
of-helmv2-frames-114-116-unfiltered-1-100-7-89.jpg
of-helmv2-frames-114-116-unfiltered-1-100-7-90.jpg
of-helmv2-frames-114-116-unfiltered-1-100-7-91.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-74.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-75.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-76.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-89.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-90.jpg
of-stream2-frames-114-116-unfiltered-1-100-7-91.jpg
of-streamu2-frames-114-116-unfiltered-1-100-7-89.jpg
of-streamu2-frames-114-116-unfiltered-1-100-7-90.jpg
of-streamu2-frames-114-116-unfiltered-1-100-7-91.jpg
of-streamv2-frames-114-116-unfiltered-1-100-7-89.jpg
of-streamv2-frames-114-116-unfiltered-1-100-7-90.jpg
of-streamv2-frames-114-116-unfiltered-1-100-7-91.jpg
ofd-flow2-frames-114-116-unfiltered-1-100-7-111.jpg
ofd-flow2-frames-114-116-unfiltered-1-100-7-208.jpg
ofd-flowu2-frames-114-116-unfiltered-1-100-7-111.jpg
ofd-flowu2-frames-114-116-unfiltered-1-100-7-208.jpg
ofd-flowv2-frames-114-116-unfiltered-1-100-7-111.jpg
ofd-flowv2-frames-114-116-unfiltered-1-100-7-208.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-10.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-11.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-12.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-13.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-14.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-15.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-16.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-8.jpg
ofhd-flow2-alpha-frames-114-116-unfiltered-1-100-7-9.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-2.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-3.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-4.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-5.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-6.jpg
ofhd-flow2-s-frames-114-116-unfiltered-1-100-7-7.jpg
vspharm-deg-2-ord-1.jpg
vspharm-deg-2-ord-2.jpg
vspharm-deg-2-ord-3.jpg
vspharm-deg-2-ord-4.jpg
vspharm-deg-2-ord-5.jpg

To view a copy of this license, visit http://creativecommons.org/licenses/by/3.0/.
